Supermassive Black Hole Formation at High Redshifts via Direct Collapse in a Cosmological Context

We study the early stage of the formation of seed supermassive black holes via direct collapse in dark matter (DM) halos, in the cosmological context. We perform high-resolution zoom-in simulations of such collapse at high-$z$. Using the adaptive mesh refinement code ENZO, we resolve the formation and growth of a DM halo, until its virial temperature reaches $\sim 10^4$K, atomic cooling turns on, and collapse ensues. We demonstrate that direct collapse proceeds in two stages, although they are not well separated. The first stage is triggered by the onset of atomic cooling, and leads to rapidly increasing accretion rate with radius, from $\dot M\sim 0.1\,M_\odot {\rm yr^{-1}}$ at the halo virial radius to few $M_\odot \,{\rm yr^{-1}}$, around the scale radius $R_{\rm s}\sim 30$pc of the NFW DM density profile. The second stage of the collapse commences when the gas density takes precedence over the DM density. This is associated with the gas decoupling from the DM gravitational potential. The ensuing collapse approximates that of an isothermal sphere with $\dot M ( r )\sim $const. We confirm that the gas loses its angular momentum through non-axisymmetric perturbations and gravitational torques, to overcome the centrifugal barrier. During the course of the collapse, this angular momentum transfer process happens on nearly all spatial scales, and the angular momentum vector of the gas varies with position and time. Collapsing gas also exhibits supersonic turbulent motions which suppress gas fragmentation, and are characterized by density PDF consisting of a lognormal part and a high-density power law tail.

==> referee.txt <==

Dr. Keith T. Smith
Assistant Editor & Deputy Press Officer
MNRAS
Royal Astronomical Society


Dear Dr. Smith,

Thank you for forwarding us the final referee report on our manuscript and your kind 
suggestions how to improve it. Along these lines, we now use cubehelix color map for 
the Figures 1, 2, 7 and 10. We have also modified the text along the referee last 
comment, and enclose our  detailed response to the referee below.

                                             Sincerely yours,
                                             
                                                     Jun-Hwan Choi
                                                    /for the authors/                          
                                                                     
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Reviewer's Comments:

I have read carefully the revised version. The authors have made satisfactory revisions
and addressed all the points I made, except on one issue.
The authors write "the DM particle softening length at 0.24 pc comoving." in reply to my request. 
I still cannot make sense of this value. For the high-resolution run with 512^3 DM particles in 
a 1 Mpc/h box, the mean inter-particle separation is about 2 kpc comoving.
Usually one sets the gravitational softening length to be around a few to several
percent of the mean particle separation. So I think an appropriate value is about
 40-60 pc comoving. The authors set more than a hundred times smaller value!
This can actually cause excess two-body encounters between the DM particles at the densest
region.  Probably the authors mean that the zoom-in simulations have a central, zoom
region with a much larger number of particles (effectively 2048^3?), or completely
misunderstood the code setting. I don't think this (either misunderstanding or an error)
affects significantly the main results of the pager that is focused on gas collapse,
but certainly affect Figure 4 at least.
Please make sure that 0.24 pc comoving is really the value the authors use ???

AUTHORS:
ENZO computes the gravitational force using particle-mesh (PM) method. 
In the PM method, the force resolution is defined by the cell size. Therefore, 
the maximum force resolution can be determined by the size of the smallest cell.
However, when the cell size becomes very small, the particle can begin to 
experience spurious two-body effects. In order to avoid such spurious 
interactions, one can set the threshold cell size below which the dark matter 
particles can be "smoothed" onto the grid once the cell size drops. 
It works exactly the same way as the softening length in the particle-particle (PP)
method does. In our simulation, we set the threshold cell size 0.24pc/h 
in comoving units, which we stated as the softening length in earlier response.
In order to clarify the term, we change "the DM particle softening length" 
to "the DM particle smoothing length" (e.g. Regan et al. 2015, arXiv:1501.05650, 
section 2.4).

